The Spatially-Conscious Machine Learning Model

Successfully predicting gentrification could have many social and commercial applications; however, real estate sales are difficult to predict because they belong to a chaotic system comprised of intrinsic and extrinsic characteristics, perceived value, and market speculation. Using New York City real estate as our subject, we combine modern techniques of data science and machine learning with traditional spatial analysis to create robust real estate prediction models for both classification and regression tasks. We compare several cutting edge machine learning algorithms across spatial, semi-spatial and non-spatial feature engineering techniques, and we empirically show that spatially-conscious machine learning models outperform non-spatial models when married with advanced prediction techniques such as feed-forward artificial neural networks and gradient boosting machine models.

==> Sections/tables_and_figures/AUC_by_borogh.csv <==
Model,BK,BX,MN,QN,SI
Base,0.8309,0.8288,0.7926,0.8338,0.8336
Zip,0.8234,0.8215,0.7796,0.8283,0.8281
Spatial Lag,0.8257,0.8312,0.8031,0.8327,0.8348


==> Sections/tables_and_figures/Prob_Models_AUC_evaluations.csv <==
Model AUC,Base,Zip,Spatial Lag
Validation,0.832,0.8292,0.8287
Test,0.83,0.8246,0.8279


==> Sections/tables_and_figures/auc_model_rank_perc_distribution_table.csv <==
Model Rank,1,2,3
Base,16.2%,12.0%,5.1%
Spatial Lag,11.1%,13.7%,8.5%
Zip,6.0%,7.7%,19.7%


==> Sections/tables_and_figures/average_prob_model_rank_auc.csv <==
Model,Average Rank
Base,2.22
Spatial Lag,2.09
Zip,1.69


==> Sections/tables_and_figures/classification-results-table.csv <==
Data,Model,AUC,MSE,RMSE,R2,Logloss,Gini
1) Base,GLM,0.5711346845855172,0.027666968712003314,0.16633390728292086,3.349993008829877e-4,0.12907038962163203,0.1422693691710344
2) Zip,GLM,0.5770520358126912,0.027680833048710374,0.1663755782821216,-1.659479589424251e-4,0.12904165165921935,0.1541040716253823
3) Spatial,GLM,0.49889383029322815,0.027812451586215335,0.16677065565085283,-0.005002102545393239,0.13198195911795282,-0.002212339413543707
1) Base,RF,0.5813948982019612,0.028383868939093365,0.16847512854749025,-0.025568093787311064,0.13306880702806634,0.16278979640392244
2) Zip,RF,0.5609610232423142,0.029423641340624702,0.1715332076905947,-0.06313722863990479,0.14127527251892089,0.12192204648462845
3) Spatial,RF,0.7769105705710464,0.027562533465999576,0.1660196779481263,0.004028681220735408,0.11445322108233232,0.5538211411420928
1) Base,GBM,0.6124727816241287,0.02852307551680325,0.1688877601154188,-0.0305979163548733,0.13104929252980063,0.22494556324825732
2) Zip,GBM,0.6062392113231129,0.028593312183231658,0.16909557115203125,-0.03313571288492101,0.13147482673054264,0.21247842264622574
3) Spatial,GBM,0.8189554241892786,0.026654959393956068,0.16326346619484736,0.036823843049312965,0.1087969372832844,0.6379108483785572
1) Base,ANN,0.548176721750711,0.028463429267239732,0.16871108223006492,-0.02844277356592917,0.13652087107203315,0.09635344350142194
2) Zip,ANN,0.5709879686495803,0.02879516833410328,0.16969139145549864,-0.04042919455624894,0.1387033068383475,0.1419759372991607
3) Spatial,ANN,0.7577552814597908,0.027853380014463,0.1668933192625247,-0.006481050070578975,0.12492426452546404,0.5155105629195815


==> Sections/tables_and_figures/classification_feat_impo.csv <==
Variable,Scaled Importance (Max = 1),Cumulative %
Percent_Neighbords_Sold,1,21.9%
Percent_Office,0.698,37.2%
Percent_Garage,0.634,51.1%
Percent_Storage,0.518,62.4%
Building_Age,0.225,67.4%
Last_Sale_Price,0.165,71.0%
Percent_Retail,0.147,74.2%
Years_Since_Last_Sale,0.121,76.9%
ExemptTot,0.069,78.4%
Radius_Res_Units_Sold_In_Year,0.056,79.6%


==> Sections/tables_and_figures/classification_feat_impo_w_descr.csv <==
Variable,Description,Scaled Importance (Max = 1),Cumulative %
Percent_Neighbords_Sold,Percent of Nearby Properties Sold in the Previous Year,1,21.90%
Percent_Office,Percent of the build which is Office,0.698,37.20%
Percent_Garage,Percent of the build which is Garage,0.634,51.10%
Percent_Storage,Percent of the build which is Storage,0.518,62.40%
Building_Age,The Age of the building,0.225,67.40%
Last_Sale_Price,Price of building last time is was sold,0.165,71.00%
Percent_Retail,Percent of the build which is Retail,0.147,74.20%
Years_Since_Last_Sale,Year since building last sold,0.121,76.90%
ExemptTot,Total tax exempted value of the building,0.069,78.40%
Radius_Res_Units_Sold_In_Year,Residential units within 500 meters sold in past year,0.056,79.60%


==> Sections/tables_and_figures/desc_table.csv <==
variable,type,nobs,mean,sd,mode,min,max,q25,median,q75,n_missing,n_unique
Annual_Sales,Numeric,12012780,1.604976205782983,8.24480576102909,NA,1,2591,1,1,1,11208593,NA
AssessLand,Numeric,12012780,93492.93645175126,2870654.297583263,103050,0,2146387500,4881,10348,16697,65,NA
AssessTot,Numeric,12012780,302375.18844827364,4816339.207804594,581400,0,2146387500,18679,25159,38319,1703150,NA
BldgArea,Numeric,12012780,6228.479597443873,70160.95327524956,18965,0,49547830,1408,2050,3078,45,NA
BldgDepth,Numeric,12012780,45.54357698945518,34.42103386014216,50,0,9388,34,42,52,44,NA
BldgFront,Numeric,12012780,25.37631908750845,32.51235600986296,100,0,9702,18,20,25,44,NA
Block,Numeric,12012780,5297.415721780614,3694.5550220870723,1,0,71724,2292,4799,7448,44,NA
BoroCode,Numeric,12012780,3.4570952338655974,1.0245224044644923,5,1,5,3,4,4,47,NA
BsmtCode,Numeric,12012780,2.372775628253824,1.9809539367861528,0,0,3213,2,2,2,859406,NA
BuiltFAR,Numeric,12012780,1.1056830098225927,9.94370998790728,3.32,0,8695,0.47,0.76,1.26,850554,NA
ComArea,Numeric,12012780,2159.690932024143,58192.18869509156,18965,0,276e5,0,0,0,44,NA
CommFAR,Numeric,12012780,0.20902281260758118,1.104770630159672,3.4,0,15,0,0,0,7716603,NA
CondoNo,Numeric,12012780,8.133609165067954,125.78438613537766,0,0,3e4,0,0,0,1703113,NA
Easements,Numeric,12012780,0.00925393157859512,2.175614332402814,0,0,7500,0,0,0,48,NA
ExemptLand,Numeric,12012780,37073.068320525126,2718193.734203829,0,0,2146387500,0,1290,1610,65,NA
ExemptTot,Numeric,12012780,107941.40953308687,3522172.0765671753,0,0,2146387500,0,1360,1670,1703149,NA
FacilFAR,Numeric,12012780,2.234550047635374,1.6921637002175636,4.8,0,15,1,2,2,7716603,NA
FactryArea,Numeric,12012780,126.48446111774302,3889.9164574851425,0,0,1324592,0,0,0,850555,NA
GarageArea,Numeric,12012780,130.46289655844652,5154.0016130914555,0,0,2677430,0,0,0,850554,NA
GROSS SQUARE FEET,Numeric,12012780,4422.722065628527,45691.20470094654,NA,0,14962152,1229,1920,2924,11217669,NA
lat,Numeric,12012780,40.69280303702308,0.08347250589605892,40.6386175499986,40.11238529747836,40.914082151556364,40.629102913774226,40.68632153884294,40.74595110985268,427076,NA
lon,Numeric,12012780,-73.92032196359808,0.11579296218461127,-74.0754964873625,-77.5195843716727,-73.70032513606382,-73.98033778258745,-73.91193360003575,-73.83870786824842,427076,NA
Lot,Numeric,12012780,114.74340708061808,655.2904707666306,10,0,9999,19,38,63,44,NA
LotArea,Numeric,12012780,7852.065449119997,362618.31322825386,5716,0,214755710,2e3,2514,4e3,44,NA
LotDepth,Numeric,12012780,104.01253787251612,68.7736861067096,84,0,9999,97.5,100,100,45,NA
LotFront,Numeric,12012780,39.981252762900965,73.94697945044034,112.58,0,9999,20,25,40,44,NA
LotType,Numeric,12012780,4.7215110375117515,0.778586593108515,5,0,9,5,5,5,865340,NA
NumBldgs,Numeric,12012780,1.1653417947987472,3.8719920016464178,1,0,2740,1,1,1,46,NA
NumFloors,Numeric,12012780,2.27688810276027,1.8968323252060344,4,0,300,2,2,2.5,44,NA
OfficeArea,Numeric,12012780,741.8082302415723,21566.04788553938,0,0,5009319,0,0,0,850556,NA
OtherArea,Numeric,12012780,672.9490678605733,49848.47783092578,0,0,276e5,0,0,0,850555,NA
ProxCode,Numeric,12012780,1.4936631035527905,1.896008031004532,1,0,5469,1,1,2,197927,NA
ResArea,Numeric,12012780,3921.1060655124643,31881.555367645396,0,0,35485021,1148,1776,2640,44,NA
ResidFAR,Numeric,12012780,1.3678632817037102,1.3782650406016628,2.43,0,12,0.6,0.9,2,7716603,NA
RetailArea,Numeric,12012780,308.82157411971434,14393.947982303936,6965,0,21999988,0,0,0,850554,NA
SALE PRICE,Numeric,12012780,884035.8926870408,13757705.990778346,NA,0,4111111766,0,319e3,576300,11208593,NA
sale_psf,Numeric,12012780,219.72219189447932,5153.011101230998,NA,0,1497500,0,114.1304347826087,265.274428367274,11250396,NA
SALE_YEAR,Numeric,12012780,2009.369361852405,4.65754154823679,NA,2003,2017,2005,2009,2014,11208593,NA
Sold,Numeric,12012780,0.0669442876669676,0.24992549933159555,0,0,1,0,0,0,0,NA
StrgeArea,Numeric,12012780,168.96470587497666,5810.1403219926815,12000,0,1835150,0,0,0,850554,NA
TOTAL_SALES,Numeric,12012780,884035.8926870408,13757705.990778346,NA,0,4111111766,0,319e3,576300,11208593,NA
UnitsRes,Numeric,12012780,3.9574973559310127,36.44066905095828,0,0,20811,1,1,2,45,NA
UnitsTotal,Numeric,12012780,4.322610516690914,41.83565330561228,1,0,44276,1,2,2,47,NA
Year,Numeric,12012780,2010.1535628722074,4.433053523364223,2017,2003,2017,2006,2011,2014,0,NA
YearAlter1,Numeric,12012780,158.51228042573246,539.5275906720206,2000,0,2017,0,0,0,45,NA
YearAlter2,Numeric,12012780,20.491659848900703,201.52570609299207,0,0,2017,0,0,0,48,NA
YearBuilt,Numeric,12012780,1829.838282012928,448.7283328174748,1884,0,2040,1920,1930,1955,47,NA
ZipCode,Numeric,12012780,11006.639810976887,537.3392046714349,10301,0,11697,10466,11221,11369,59956,NA
Address,Character,12012780,NA,NA,139 BAY STREET,NA,NA,NA,NA,NA,17902,861634
AssessTotal,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,10309712,64020
bbl,Character,12012780,NA,NA,5_1_10,NA,NA,NA,NA,NA,0,881529
BldgClass,Character,12012780,NA,NA,E1,NA,NA,NA,NA,NA,16372,224
Borough,Character,12012780,NA,NA,SI,NA,NA,NA,NA,NA,0,7
BUILDING CLASS AT PRESENT,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11219514,212
BUILDING CLASS AT TIME OF SALE,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11208593,214
BUILDING CLASS CATEGORY,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11208765,98
Building_Type,Character,12012780,NA,NA,E,NA,NA,NA,NA,NA,16372,27
CornerLot,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11163751,3
ExemptTotal,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,10309712,44279
FAR,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11162270,2132
IrrLotCode,Character,12012780,NA,NA,Y,NA,NA,NA,NA,NA,16310,5
MaxAllwFAR,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,4296221,50
OwnerName,Character,12012780,NA,NA,139 BAY POINTE PROPER,NA,NA,NA,NA,NA,137048,1721779
OwnerType,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,10445328,9
TAX CLASS AT PRESENT,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11219514,12
TAX CLASS AT TIME OF SALE,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11208593,5
ZoneDist1,Character,12012780,NA,NA,C4-2,NA,NA,NA,NA,NA,18970,175
ZoneDist2,Character,12012780,NA,NA,NA,NA,NA,NA,NA,NA,11715653,147


==> Sections/tables_and_figures/eda_by_boro.csv <==
Borough,N,# Sales,Median Sale,Median Sale $/SF
BK,"3,893,385","260,275","$290,000",$87.72
BX,"1,255,673","79,581","$270,000",$106.62
MN,"612,565","75,929","$737,840",$17.50
QN,"4,530,454","287,287","$304,725",$169.92
SI,"1,720,658","101,115","$295,000",$183.65


==> Sections/tables_and_figures/eda_by_bt_by_boro_median_sales.csv <==
Build Type,BK,BX,MN,QN,SI
Elevator Apartments,$2.65,$1.74,$10.80,$1.87,$1.23
Factory,$33.33,$53.19,$135.62,$92.42,$55.01
Garages,$78.94,$80.57,$94.43,$71.11,$67.46
Loft,$46.32,$78.26,$141.56,$150.37,$61.82
Office,$118.52,$123.04,$225.96,$148.45,$105
One Family Dwellings,$221.26,$176.98,$757.58,$232.69,$203.88
Two Family Dwellings,$140.95,$131.06,$296.10,$181.84,$160.76
Walk Up Apartments,$69.97,$84.05,$50.61,$36.94,$75.38


==> Sections/tables_and_figures/eda_by_bt_by_boro_num_sales.csv <==
Build Type,BK,BX,MN,QN,SI
Elevator Apartments,"8,377","4,252","23,641","9,196",169
Factory,"2,265",453,109,"1,520",93
Garages,"5,386","2,659","1,097","4,000",823
Loft,119,21,"1,108",8,3
Office,"1,112",340,"2,081","1,162",599
One Family Dwellings,"45,009","17,508","1,654","126,333","61,779"
Two Family Dwellings,"83,547","25,920","1,566","83,940","24,519"
Walk Up Apartments,"63,552","18,075","19,824","31,932","1,820"


==> Sections/tables_and_figures/eda_by_class.csv <==
Bldg Code,Build Type,N,# Sales,Median Sale,Median Sale $/SF
A,One Family Dwellings,"4,435,615","252,283","$320,000",$215.85
B,Two Family Dwellings,"3,431,762","219,492","$340,000",$155.79
C,Walk Up Apartments,"1,873,447","135,203","$330,000",$67.20
D,Elevator Apartments,"188,689","45,635","$398,000",$4.69
E,Warehouses,"84,605","5,126","$200,000",$31.48
F,Factory,"67,174","4,440","$350,000",$56.44
G,Garages,"221,620","13,965",$0,$78.57
H,Hotels,"10,807",619,"$5,189,884",$184.82
I,Hospitals,"17,650",687,"$600,000",$62.66
J,Theatres,"2,662",152,"$113,425",$4.01
K,Retail,"265,101","14,841","$200,000",$60.63
L,Loft,"18,239","1,259","$1,937,500",$101.36
M,Religious,"78,063","1,320","$375,000",$91.78
N,Asylum,"8,498",190,"$275,600",$35.90
O,Office,"93,973","5,294","$550,000",$143.29
P,Public Assembly,"15,292",437,"$350,000",$85.47
Q,Recreation,"55,193",232,$0,$0
R,Condo,"78,188","40,157","$444,750",$12.65
S,Mixed Use Residence,"467,555","29,396","$250,000",$78.29
T,Transportation,"4,012",49,$0,$0
U,Utility,"32,802",129,$0,$175
V,Vacant,"449,667","29,091",$0,$134.70
W,Educational,"38,993",704,$0,$0
Y,Gov't,"7,216",44,"$21,451.50",$0.30
Z,Misc,"49,583","2,740",$0,$0
NA,NA,"16,372",702,"$394,723",$145.86


==> Sections/tables_and_figures/eda_by_year.csv <==
Year,N,# Sales,Median Sale,Median Sale $/SF
2003,"850,515","78,919","$218,000",$79.37
2004,"852,563","81,794","$292,000",$124.05
2005,"854,862","77,815","$360,500",$157.76
2006,"857,473","70,928","$400,000",$168.07
2007,"860,480","61,880","$385,000",$139.05
2009,"860,519","43,304","$245,000",$41.25
2010,"860,541","41,826","$273,000",$75.35
2011,"860,320","40,852","$263,333",$56.99
2012,"859,329","47,036","$270,708",$52.72
2013,"859,372","50,408","$315,000",$89.44
2014,"858,914","51,386","$350,000",$115.71
2015,"859,464","53,208","$375,000",$135.62
2016,"859,205","53,772","$385,530",$147.06
2017,"859,223","51,059","$430,000",$171.71


==> Sections/tables_and_figures/model_rank_perc_distribution_table.csv <==
Model Rank,1,2,3
Base,22.2%,9.3%,1.9%
Spatial Lag,5.6%,18.5%,9.3%
Zip,5.6%,5.6%,22.2%


==> Sections/tables_and_figures/regression_feat_impo.csv <==
Variable,Scaled Importance (Max = 1),Cumulative %
BuiltFAR,1,1.8%
FacilFAR,0.922,3.4%
Last_Sale_Price_Total,0.901,5.1%
Last_Sale_Date,0.893,6.7%
Last_Sale_Price,0.87,8.2%
Years_Since_Last_Sale,0.823,9.7%
ResidFAR,0.814,11.2%
lon,0.773,12.6%
Year,0.759,13.9%
BldgDepth,0.758,15.3%


==> Sections/tables_and_figures/regression_feat_impo_w_descr.csv <==
Variable,Description,Scaled Importance (Max = 1),Cumulative %
BuiltFAR,Floor area ratio built,1,1.80%
FacilFAR,Maximum Allowable Floor Area Ratio,0.922,3.40%
Last_Sale_Price_Total,The previous sale price,0.901,5.10%
Last_Sale_Date,Date of last sale,0.893,6.70%
Last_Sale_Price,The previous sale price,0.87,8.20%
Years_Since_Last_Sale,Number of years since last sale,0.823,9.70%
ResidFAR,Floor Area Ratio not yet built,0.814,11.20%
lon,Longitude,0.773,12.60%
Year,Year of record,0.759,13.90%
BldgDepth,Square feet from font to back,0.758,15.30%


==> Sections/tables_and_figures/regression_models_summary.csv <==
Data,Model,RMSE,MAE,MSE,R2
1) Base,GLM,446.3491480190538,221.15985743055205,199227.5619373352,0.11906923335560715
2) Zip,GLM,426.9310758244561,206.4936149874761,182270.1435046275,0.19405038292633636
3) Spatial,GLM,382.322577692405,195.0029737981778,146170.55341336504,0.35343715612358384
1) Base,RF,387.9900922223084,174.2363086644671,150536.3116626754,0.3343688636689157
2) Zip,RF,475.19651082481874,190.33176054390682,225811.72390008208,0.001521209624797626
3) Spatial,RF,430.92396051563463,180.1728892565934,185695.45974648025,0.1786048438286555
1) Base,GBM,384.1139283110625,179.2679923804643,147543.50992255608,0.3476022291013917
2) Zip,GBM,454.52511218133367,185.99883246323364,206593.07760345397,0.08650090144716327
3) Spatial,GBM,406.7038621996869,170.97017064215288,165408.0315281419,0.2683431459522906
1) Base,ANN,363.0185659485277,178.5845676190688,131782.47922332553,0.4172932734627445
2) Zip,ANN,360.8769811744923,171.2226793363795,130232.19554161486,0.4241482114992562
3) Spatial,ANN,337.93783179188335,158.90612135931127,114201.97815619926,0.4948452061738371

